Convex optimization using quantum oracles

We study to what extent quantum algorithms can speed up solving convex optimization problems. Following the classical literature we assume access to a convex set via various oracles, and we examine the efficiency of reductions between the different oracles. In particular, we show how a separation oracle can be implemented using $\tilde{O}(1)$ quantum queries to a membership oracle, which is an exponential quantum speed-up over the $\Omega(n)$ membership queries that are needed classically. We show that a quantum computer can very efficiently compute an approximate subgradient of a convex Lipschitz function. Combining this with a simplification of recent classical work of Lee, Sidford, and Vempala gives our efficient separation oracle. This in turn implies, via a known algorithm, that $\tilde{O}(n)$ quantum queries to a membership oracle suffice to implement an optimization oracle (the best known classical upper bound on the number of membership queries is quadratic). We also prove several lower bounds: $\Omega(\sqrt{n})$ quantum separation (or membership) queries are needed for optimization if the algorithm knows an interior point of the convex set, and $\Omega(n)$ quantum separation queries are needed if it does not.

==> Picture.tikz <==
\begin{tikzpicture}
  [
    scale=2.4,
    >=stealth,
    point/.style = {draw, circle,  fill = black, inner sep = 1pt},
    dot/.style   = {draw, circle,  fill = black, inner sep = 0.1pt},
  ]

\filldraw[black!10,very thick] (-1.4,1.4) -- (1.95,1.4) -- (1.95,-1.4) -- (1.4,-1.4);

% the nodes
  \node (K) at (1.6,0) [label = {{\huge $K$}}]{};
  \node (origin) at (0,0) [point, label = {below left: {\huge $\mathbf 0$}}]{};
  \node (h) at (1,1) [dot, label = {below right: {\huge $h$}}]{};  
  \node (s) at (0.5,1.322) [dot, label = {right: {\huge $s$}}]{};  
  \node (u) at (-0.41,0.41) [dot, label = {below left: {\huge $u$}}]{};  
  \node (v) at (3*0.41,-3*0.41) [dot, label = {below left: {\huge $v$}}]{};  
    \node (w) at (1.48,-0.56) [dot, label = {above: {\huge $w$}}]{};  
 
    
  \node (sperp) at (-1.8,2*0.378) [label = {below left: {\huge $s^\perp$}}]{};
  \node (end1) at (-2,2*0.378) {};
  \node (end2) at (2,-2*0.378) {};
\node (hperp) at (-1.2,1.4) [label = {below left: {\huge $h^\perp$}}]{};

%   % the right angles
%   \node (ra1) at (0,0.25) [dot]{};
%    \node (ra2) at (0.125,0.125) [dot]{};
%    \node (ra3) at (-0.125,0.125) [dot] {};   
%    \draw[-] (ra1) -- (ra2);
%    \draw[-] (ra1) -- (ra3);
%    
%   % the right angles
%   \node (ra4) at (1.25,-0.65) [dot]{};
%    \node (ra5) at (1.31,-0.495) [dot]{};
%    \node (ra6) at (1.42,-0.71) [dot] {};   
%    \draw[-] (ra4) -- (ra5);
%    \draw[-] (ra4) -- (ra6);    
    
    
% the vectors
\draw[->] (origin) -- (h);
\draw[->] (origin) -- (s);
\draw[->] (origin) -- (u);
\draw[->] (origin) -- (v);
\draw[->] (origin) -- (w);


% the lines
\draw[dotted] (-1.4,1.4) -- (1.4,-1.4);
\draw[dotted] (end1) -- (end2);
\draw[dotted] (u) -- (s);
\draw[dotted] (v) -- (w);



\end{tikzpicture}


==> tikz_template.txt <==
%%%%%%%%%%%%%%%%%%%%%%%TEMP 
\usepackage{tikz}
\usetikzlibrary{shapes,arrows,arrows.meta}

\makeatletter
\newcommand{\xleftrightarrow}[2][]{\ext@arrow 3359\leftrightarrowfill@{#1}{#2}}
\newcommand{\xdashrightarrow}[2][]{\ext@arrow 0359\rightarrowfill@@{#1}{#2}}
\newcommand{\xdashleftarrow}[2][]{\ext@arrow 3095\leftarrowfill@@{#1}{#2}}
\newcommand{\xdashleftrightarrow}[2][]{\ext@arrow 3359\leftrightarrowfill@@{#1}{#2}}
\def\rightarrowfill@@{\arrowfill@@\relax\relbar\rightarrow}
\def\leftarrowfill@@{\arrowfill@@\leftarrow\relbar\relax}
\def\leftrightarrowfill@@{\arrowfill@@\leftarrow\relbar\rightarrow}
\def\arrowfill@@#1#2#3#4{%
  $\m@th\thickmuskip0mu\medmuskip\thickmuskip\thinmuskip\thickmuskip
   \relax#4#1
   \xleaders\hbox{$#4#2$}\hfill
   #3$%
}

% alternative to arrow
\pgfarrowsdeclare{tonew}{tonew}
{
  \ifdim\pgfgetarrowoptions{tonew}=-1pt%
    \pgfutil@tempdima=0.84pt%
    \advance\pgfutil@tempdima by1.3\pgflinewidth%
    \pgfutil@tempdimb=0.21pt%
    \advance\pgfutil@tempdimb by.625\pgflinewidth%
  \else%
    \pgfutil@tempdima=\pgfgetarrowoptions{tonew}%
    \pgfarrowsleftextend{+-0.8\pgfutil@tempdima}%
    \pgfarrowsrightextend{+0.2\pgfutil@tempdima}%
  \fi%
}
{
  \ifdim\pgfgetarrowoptions{tonew}=-1pt%
    \pgfutil@tempdima=0.28pt%
    \advance\pgfutil@tempdima by.3\pgflinewidth%
    \pgfutil@tempdimb=0pt,%
  \else%
    \pgfutil@tempdima=\pgfgetarrowoptions{tonew}%
    \multiply\pgfutil@tempdima by 100%
    \divide\pgfutil@tempdima by 375%
    \pgfutil@tempdimb=0.4\pgflinewidth%
  \fi%
  \pgfsetdash{}{+0pt}
  \pgfsetroundcap
  \pgfsetroundjoin
  \pgfpathmoveto{\pgfpointorigin}
  \pgflineto{\pgfpointadd{\pgfpoint{0.75\pgfutil@tempdima}{0bp}}
                         {\pgfqpoint{-2\pgfutil@tempdimb}{0bp}}}
  \pgfusepathqstroke
  \pgfsetlinewidth{0.8\pgflinewidth}
  \pgfpathmoveto{\pgfpointadd{\pgfqpoint{-3\pgfutil@tempdima}{4\pgfutil@tempdima}}
                             {\pgfqpoint{\pgfutil@tempdimb}{0bp}}}
  \pgfpathcurveto
  {\pgfpointadd{\pgfqpoint{-2.75\pgfutil@tempdima}{2.5\pgfutil@tempdima}}
               {\pgfqpoint{0.5\pgfutil@tempdimb}{0bp}}}
  {\pgfpointadd{\pgfqpoint{0pt}{0.25\pgfutil@tempdima}}
               {\pgfqpoint{-0.5\pgfutil@tempdimb}{0bp}}}
  {\pgfpointadd{\pgfqpoint{0.75\pgfutil@tempdima}{0pt}}
               {\pgfqpoint{-\pgfutil@tempdimb}{0bp}}}
  \pgfpathcurveto
  {\pgfpointadd{\pgfqpoint{0pt}{-0.25\pgfutil@tempdima}}
               {\pgfqpoint{-0.5\pgfutil@tempdimb}{0bp}}}
  {\pgfpointadd{\pgfqpoint{-2.75\pgfutil@tempdima}{-2.5\pgfutil@tempdima}}
               {\pgfqpoint{0.5\pgfutil@tempdimb}{0bp}}}
  {\pgfpointadd{\pgfqpoint{-3\pgfutil@tempdima}{-4\pgfutil@tempdima}}
               {\pgfqpoint{\pgfutil@tempdimb}{0bp}}}
  \pgfusepathqstroke
}

% alias alternative to arrow
\pgfarrowsdeclarealias{<new}{>new}{tonew}{tonew}
\pgfsetarrowoptions{tonew}{-1pt}
\pgfkeys{/tikz/.cd, arrowhead/.default=-1pt, arrowhead/.code={
  \pgfsetarrowoptions{tonew}{#1},
}}
\makeatother
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%END TEMP

